Guaranteed methods based on constrained zonotopes for set-valued state estimation of nonlinear discrete-time systems

This paper presents new methods for set-valued state estimation of nonlinear discrete-time systems with unknown-but-bounded uncertainties. A single time step involves propagating an enclosure of the system states through the nonlinear dynamics (prediction), and then enclosing the intersection of this set with a bounded-error measurement (update). When these enclosures are represented by simple sets such as intervals, ellipsoids, parallelotopes, and zonotopes, certain set operations can be very conservative. Yet, using general convex polytopes is much more computationally demanding. To address this, this paper presents two new methods, a mean value extension and a first-order Taylor extension, for efficiently propagating constrained zonotopes through nonlinear mappings. These extend existing methods for zonotopes in a consistent way. Examples show that these extensions yield tighter prediction enclosures than zonotopic estimation methods, while largely retaining the computational benefits of zonotopes. Moreover, they enable tighter update enclosures because constrained zonotopes can represent intersections much more accurately than zonotopes.

==> Figures/fig_model1_firstorder_radius_w.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_model1_firstorder_radius_w.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{370.60579834bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4146451)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_model1_firstorder_radius_w.pdf}}%
    \put(0.5405091,0.00277997){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[b]{\smash{$k$}}}%
    \put(0.01931487,0.23813734){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[b]{\smash{Radius}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_model1_firstorder_radius_w.pdf}}%
    \put(0.10417268,0.04633461){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.19184535,0.04633461){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.27951803,0.04633461){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.36719071,0.04633461){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{30}}}%
    \put(0.45486336,0.04633461){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.54253387,0.04633461){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{50}}}%
    \put(0.63020652,0.04633461){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.71787924,0.04633461){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{70}}}%
    \put(0.80555189,0.04633461){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{80}}}%
    \put(0.89322454,0.04633461){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{90}}}%
    \put(0.98089725,0.04633461){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_model1_firstorder_radius_w.pdf}}%
    \put(0.08663816,0.0676446){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.08663816,0.12211758){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.2}}}%
    \put(0.08663816,0.17658838){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.4}}}%
    \put(0.08663816,0.2310592){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.6}}}%
    \put(0.08663816,0.28553217){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.8}}}%
    \put(0.08663816,0.34000298){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_model1_firstorder_radius_w.pdf}}%
    \put(0.69171879,0.37956631){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\combastelbravo}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_model1_firstorder_radius_w.pdf}}%
    \put(0.69171879,0.34111684){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{CZFO}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_model1_firstorder_radius_w.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/fig_model1_firstorder_radius_w_newobjfun.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_model1_firstorder_radius_w_newobjfun.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{385.16875305bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40028865)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_model1_firstorder_radius_w_newobjfun.pdf}}%
    \put(0.52177389,0.00267486){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[b]{\smash{$k$}}}%
    \put(0.01858459,0.23255853){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[b]{\smash{Radius}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_model1_firstorder_radius_w_newobjfun.pdf}}%
    \put(0.10020492,0.0442961){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.18471438,0.0442961){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.26922175,0.0442961){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.3537312,0.0442961){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{30}}}%
    \put(0.43823857,0.0442961){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.522748,0.0442961){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{50}}}%
    \put(0.6072554,0.0442961){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.69176482,0.0442961){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{70}}}%
    \put(0.77627222,0.0442961){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{80}}}%
    \put(0.86078165,0.0442961){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{90}}}%
    \put(0.94528905,0.0442961){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_model1_firstorder_radius_w_newobjfun.pdf}}%
    \put(0.0833022,0.06498106){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.0833022,0.11889405){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.2}}}%
    \put(0.0833022,0.17280706){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.4}}}%
    \put(0.0833022,0.22672004){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.6}}}%
    \put(0.0833022,0.28063304){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.8}}}%
    \put(0.0833022,0.33454604){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_model1_firstorder_radius_w_newobjfun.pdf}}%
    \put(0.82923602,0.36653616){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\combastelbravo}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_model1_firstorder_radius_w_newobjfun.pdf}}%
    \put(0.82807226,0.32954044){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{CZFO}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_model1_firstorder_radius_w_newobjfun.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/fig_model1_meanvalue_4iter_v2.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_model1_meanvalue_4iter_v2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{360.00498352bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.79537264)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_model1_meanvalue_4iter_v2.pdf}}%
    \put(0.54618738,0.00552021){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[b]{\smash{$x_1$}}}%
    \put(0.02171465,0.43499208){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[b]{\smash{$x_2$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_model1_meanvalue_4iter_v2.pdf}}%
    \put(0.10925122,0.04271751){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.21142758,0.04271751){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.31360173,0.04271751){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.41577808,0.04271751){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{6}}}%
    \put(0.51795447,0.04271751){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{8}}}%
    \put(0.62012862,0.04271751){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.72230494,0.04271751){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{12}}}%
    \put(0.82448133,0.04271751){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{14}}}%
    \put(0.92665547,0.04271751){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{16}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_model1_meanvalue_4iter_v2.pdf}}%
    \put(0.07706722,0.17178683){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-1}}}%
    \put(0.07706722,0.28170088){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-0.5}}}%
    \put(0.07706722,0.39161269){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.07706722,0.5015267){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.07706722,0.61144075){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.07706722,0.72135256){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.5}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_model1_meanvalue_4iter_v2.pdf}}%
    \put(0.16447971,0.63717414){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$k{=}0$}}}%
    \put(0.20712557,0.29157905){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$k{=}1$}}}%
    \put(0.39563225,0.44453069){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$k{=}2$}}}%
    \put(0.67649523,0.45159216){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$k{=}3$}}}%
    \put(0.93858965,0.44690001){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$k{=}4$}}}%
  \end{picture}%
\endgroup%


==> Figures/fig_model1_meanvalue_radius_w.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_model1_meanvalue_radius_w.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{384.12824724bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40777287)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_model1_meanvalue_radius_w.pdf}}%
    \put(0.5229394,0.00268211){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[b]{\smash{$k$}}}%
    \put(0.01863493,0.23328427){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[b]{\smash{Radius}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_model1_meanvalue_radius_w.pdf}}%
    \put(0.10044719,0.0444744){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.18533551,0.0444744){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.27022382,0.0444744){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.35511212,0.0444744){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{30}}}%
    \put(0.44000046,0.0444744){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.52489086,0.0444744){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{50}}}%
    \put(0.6097792,0.0444744){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.69466747,0.0444744){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{70}}}%
    \put(0.7795558,0.0444744){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{80}}}%
    \put(0.86444414,0.0444744){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{90}}}%
    \put(0.94933241,0.0444744){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_model1_meanvalue_radius_w.pdf}}%
    \put(0.08346953,0.06517793){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.08346953,0.11893703){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.2}}}%
    \put(0.08346953,0.17269408){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.4}}}%
    \put(0.08346953,0.22645322){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.6}}}%
    \put(0.08346953,0.28021026){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.8}}}%
    \put(0.08346953,0.3339694){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_model1_meanvalue_radius_w.pdf}}%
    \put(0.83614534,0.37392896){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\alamobravo}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_model1_meanvalue_radius_w.pdf}}%
    \put(0.83614523,0.33683302){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{CZMV}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_model1_meanvalue_radius_w.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/fig_quadrotor_firstorder_dist_radius.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_quadrotor_firstorder_dist_radius.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{367.39068604bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41739934)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_quadrotor_firstorder_dist_radius.pdf}}%
    \put(0.52651254,0.0028043){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[b]{\smash{$k$}}}%
    \put(0.0194839,0.24011899){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[b]{\smash{Radius}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_quadrotor_firstorder_dist_radius.pdf}}%
    \put(0.08318937,0.04668132){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.38009619,0.04668132){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{500}}}%
    \put(0.67700519,0.04668132){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1000}}}%
    \put(0.97391204,0.04668132){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1500}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_quadrotor_firstorder_dist_radius.pdf}}%
    \put(0.0653751,0.06821478){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.0653751,0.15110857){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.0653751,0.23400234){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.0653751,0.31689829){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.5}}}%
    \put(0.0653751,0.39979206){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_quadrotor_firstorder_dist_radius.pdf}}%
    \put(0.86153686,0.35877632){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\combastelbravo}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_quadrotor_firstorder_dist_radius.pdf}}%
    \put(0.86153679,0.31999037){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{CZFO}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_quadrotor_firstorder_dist_radius.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/fig_quadrotor_meanvalue_dist_radius.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_quadrotor_meanvalue_dist_radius.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{368.42106934bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41809286)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_quadrotor_meanvalue_dist_radius.pdf}}%
    \put(0.52964128,0.00279646){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[b]{\smash{$k$}}}%
    \put(0.01942941,0.24138865){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[b]{\smash{Radius}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_quadrotor_meanvalue_dist_radius.pdf}}%
    \put(0.08732999,0.04648993){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.38288093,0.04648993){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{500}}}%
    \put(0.67843409,0.04648993){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1000}}}%
    \put(0.973985,0.04648993){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1500}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_quadrotor_meanvalue_dist_radius.pdf}}%
    \put(0.06959592,0.06800011){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.06959592,0.15113322){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.06959592,0.23426854){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.06959592,0.31740169){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.5}}}%
    \put(0.06959592,0.40053483){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_quadrotor_meanvalue_dist_radius.pdf}}%
    \put(0.85182039,0.35978579){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\alamobravo}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_quadrotor_meanvalue_dist_radius.pdf}}%
    \put(0.85182048,0.32110832){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{CZMV}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_quadrotor_meanvalue_dist_radius.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/fig_reach_X1_model2_firstorder_withC5_andMV_newobjfun.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_reach_X1_model2_firstorder_withC5_andMV_newobjfun.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{800bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39375)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_reach_X1_model2_firstorder_withC5_andMV_newobjfun.pdf}}%
    \put(0.78521899,0.00846701){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[b]{\smash{$x_1$}}}%
    \put(0.538953,0.223916){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[b]{\smash{$x_2$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_reach_X1_model2_firstorder_withC5_andMV_newobjfun.pdf}}%
    \put(0.62021204,0.03530499){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-3}}}%
    \put(0.76621997,0.03530499){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-1.5}}}%
    \put(0.96089697,0.03530499){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_reach_X1_model2_firstorder_withC5_andMV_newobjfun.pdf}}%
    \put(0.574112,0.08993201){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-15}}}%
    \put(0.574112,0.215686){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.574112,0.34144){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_reach_X1_model2_firstorder_withC5_andMV_newobjfun.pdf}}%
    \put(0.26002917,0.00623294){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[b]{\smash{$x_1$}}}%
    \put(0.01724115,0.22566898){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[b]{\smash{$x_2$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_reach_X1_model2_firstorder_withC5_andMV_newobjfun.pdf}}%
    \put(0.07819617,0.03311493){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-2}}}%
    \put(0.26049716,0.03311493){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-1}}}%
    \put(0.44279816,0.03311493){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_reach_X1_model2_firstorder_withC5_andMV_newobjfun.pdf}}%
    \put(0.05194513,0.08046393){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.05194513,0.20251495){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.05194513,0.36525096){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig_reach_X1_model2_firstorder_withC5_andMV_newobjfun.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/fig_reachable_model2.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_reachable_model2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{800bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39375)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_reachable_model2.pdf}}%
    \put(0.25733801,0.00295712){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[b]{\smash{$x_1$}}}%
    \put(0.01455,0.22239313){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[b]{\smash{$x_2$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_reachable_model2.pdf}}%
    \put(0.075505,0.02983911){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-2}}}%
    \put(0.257806,0.02983911){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-1}}}%
    \put(0.44010699,0.02983911){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_reachable_model2.pdf}}%
    \put(0.049254,0.07718811){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.049254,0.19923912){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.049254,0.36197512){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_reachable_model2.pdf}}%
    \put(0.79591998,0.0034856){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[b]{\smash{$x_1$}}}%
    \put(0.55313208,0.2209216){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[b]{\smash{$x_2$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_reachable_model2.pdf}}%
    \put(0.6332771,0.02836758){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-3}}}%
    \put(0.7771991,0.02836758){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-1.5}}}%
    \put(0.96909509,0.02836758){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_reachable_model2.pdf}}%
    \put(0.58783612,0.07196759){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-4}}}%
    \put(0.58783612,0.19125958){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.58783612,0.37019859){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig_reachable_model2.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/fig_reachable_model2_firstorder_withC5_andMV.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_reachable_model2_firstorder_withC5_andMV.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{790.05602342bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38679471)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_reachable_model2_firstorder_withC5_andMV.pdf}}%
    \put(0.25573856,0.00456764){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[b]{\smash{$x_1$}}}%
    \put(0.00989472,0.22676556){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[b]{\smash{$x_2$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_reachable_model2_firstorder_withC5_andMV.pdf}}%
    \put(0.07161692,0.03178798){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-2}}}%
    \put(0.25621244,0.03178798){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-1}}}%
    \put(0.44080795,0.03178798){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_reachable_model2_firstorder_withC5_andMV.pdf}}%
    \put(0.04503552,0.07973293){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.04503552,0.20332013){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.04503552,0.36810439){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_reachable_model2_firstorder_withC5_andMV.pdf}}%
    \put(0.7964701,0.0025154){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[b]{\smash{$x_1$}}}%
    \put(0.54398473,0.22591386){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[b]{\smash{$x_2$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_reachable_model2_firstorder_withC5_andMV.pdf}}%
    \put(0.63178,0.0309363){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-3}}}%
    \put(0.77751346,0.0309363){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-1.5}}}%
    \put(0.97182474,0.0309363){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_reachable_model2_firstorder_withC5_andMV.pdf}}%
    \put(0.58576708,0.09199728){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-15}}}%
    \put(0.58576708,0.21810277){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.58576708,0.34420927){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig_reachable_model2_firstorder_withC5_andMV.pdf}}%
  \end{picture}%
\endgroup%

